Intrinsic Chiral HOTI Stabilized by a Single Diagonal Reflection

Higher-order topological insulators and superconductors, under combined point and fundamental symmetries, display topological modes supported by boundaries of higher codimensions, such as a corner mode. In this work, we explain a theoretical device that enables us to claim that there exists {\it one and only one} intrinsic chiral-symmetric higher-order topological phase for the quarter-plane geometry with point-symmetry given by reflection about the diagonal of the corner. Furthermore, we supply a minimal tight-binding model of this phase and design an acoustic crystal whose dynamics reproduce that of the model. The robust properties of the corner mode are investigated by COMSOL simulations.

==> cornermode-cute-pbc-plot.pdf_tex <==
%% Creator: Inkscape 1.4.2 (f4327f4, 2025-05-13), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cornermode-cute-pbc-plot.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{597.28875732bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.64951094)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cornermode-cute-pbc-plot.pdf}}%
    \put(0.70753032,0.30865443){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{cornermode-cute-pbc-plot.pdf}}%
    \put(0.84428815,0.30865443){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{cornermode-cute-pbc-plot.pdf}}%
    \put(0.98104597,0.30865443){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{cornermode-cute-pbc-plot.pdf}}%
    \put(0.09463711,0.30720677){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{cornermode-cute-pbc-plot.pdf}}%
    \put(0.23124414,0.30720677){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{cornermode-cute-pbc-plot.pdf}}%
    \put(0.36785117,0.30720677){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0.55054052,0.2899525){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Solution Number\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{cornermode-cute-pbc-plot.pdf}}%
    \put(0.06618319,0.39180978){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}8.4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{cornermode-cute-pbc-plot.pdf}}%
    \put(0.06618319,0.47222647){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}8.6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{cornermode-cute-pbc-plot.pdf}}%
    \put(0.06618319,0.55264317){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}8.8\end{tabular}}}}%
    \put(0.01620453,0.48342283){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Frequency (kHz)\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{cornermode-cute-pbc-plot.pdf}}%
    \put(0.40075312,0.30771941){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{cornermode-cute-pbc-plot.pdf}}%
    \put(0.53383884,0.30771942){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{cornermode-cute-pbc-plot.pdf}}%
    \put(0.67566692,0.3077194){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{cornermode-cute-pbc-plot.pdf}}%
    \put(0.48161593,0.50497234){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{1}\end{tabular}}}}%
    \put(0.52596131,0.50497234){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{2}\end{tabular}}}}%
    \put(0.57062554,0.50507451){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{3}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{cornermode-cute-pbc-plot.pdf}}%
    \put(0.08156755,0.63732206){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{a)}\end{tabular}}}}%
    \put(0.38620582,0.63732206){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{b)}\end{tabular}}}}%
    \put(0.69303175,0.63732206){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{c)}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{cornermode-cute-pbc-plot.pdf}}%
    \put(0.47230992,0.00767689){\color[rgb]{0,0,0}\rotatebox{21.760846}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{$x + l_1$}\end{tabular}}}}}%
    \put(0.4057536,0.02773585){\color[rgb]{0,0,0}\rotatebox{-33.15444}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{$x + l_2$}\end{tabular}}}}}%
    \put(0.38075252,0.25052817){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{e)}\end{tabular}}}}%
    \put(0.44910739,0.24064512){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.64947051,0.24064512){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.85190303,0.24064512){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{cornermode-cute-pbc-plot.pdf}}%
    \put(0.20978583,0.00944672){\color[rgb]{0,0,0}\rotatebox{21.760846}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{$x + l_1$}\end{tabular}}}}}%
    \put(0.1432295,0.02950568){\color[rgb]{0,0,0}\rotatebox{-33.15444}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{$x + l_2$}\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{cornermode-cute-pbc-plot.pdf}}%
    \put(0.08094308,0.17635608){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Max\end{tabular}}}}%
    \put(0.07820078,0.07963606){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-Max\end{tabular}}}}%
    \put(0.08464013,0.24993823){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{d)}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{cornermode-cute-pbc-plot.pdf}}%
  \end{picture}%
\endgroup%


==> cornermode_H-res_determining-coupling-lengths.pdf_tex <==
%% Creator: Inkscape 1.4.2 (f4327f4, 2025-05-13), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cornermode_H-res_determining-coupling-lengths.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{580.82739258bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.26677202)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cornermode_H-res_determining-coupling-lengths.pdf}}%
    \put(0.16359807,0.17601185){\color[rgb]{0,0,0}\rotatebox{25.105342}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}CW\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{cornermode_H-res_determining-coupling-lengths.pdf}}%
    \put(0.1219563,0.18372075){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}CL\end{tabular}}}}%
    \put(0.00775,0.05928979){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$H_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{cornermode_H-res_determining-coupling-lengths.pdf}}%
    \put(0.08060936,0.18282356){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Max\end{tabular}}}}%
    \put(0.07886962,0.12184872){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-Max\end{tabular}}}}%
    \put(0.0052419,0.21597694){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{a)}\end{tabular}}}}%
    \put(0.1196518,0.21597694){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{b)}\end{tabular}}}}%
    \put(0.21247869,0.25225241){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{d)}\end{tabular}}}}%
    \put(0.00514004,0.08754313){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{c)}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{cornermode_H-res_determining-coupling-lengths.pdf}}%
    \put(0.33761976,0.03992661){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{cornermode_H-res_determining-coupling-lengths.pdf}}%
    \put(0.43441188,0.03992661){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}40\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{cornermode_H-res_determining-coupling-lengths.pdf}}%
    \put(0.53120403,0.03992661){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}60\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{cornermode_H-res_determining-coupling-lengths.pdf}}%
    \put(0.62799618,0.03992661){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}80\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{cornermode_H-res_determining-coupling-lengths.pdf}}%
    \put(0.7247883,0.03992661){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{cornermode_H-res_determining-coupling-lengths.pdf}}%
    \put(0.82158043,0.03992661){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}120\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{cornermode_H-res_determining-coupling-lengths.pdf}}%
    \put(0.91837255,0.03992661){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}140\end{tabular}}}}%
    \put(0.65375769,0.00343102){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Coupling Length (mm)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{cornermode_H-res_determining-coupling-lengths.pdf}}%
    \put(0.32310533,0.08162366){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}5.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{cornermode_H-res_determining-coupling-lengths.pdf}}%
    \put(0.32336489,0.15868174){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}8.6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{cornermode_H-res_determining-coupling-lengths.pdf}}%
    \put(0.32310533,0.25650455){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}15.0\end{tabular}}}}%
    \put(0.28108088,0.16839973){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Frequency (KHz)\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{cornermode_H-res_determining-coupling-lengths.pdf}}%
    \put(0.37977301,0.02197179){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$CL_1$\end{tabular}}}}%
    \put(0.57329611,0.02197174){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$CL_2$\end{tabular}}}}%
    \put(0.76319464,0.02197179){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$CL_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{cornermode_H-res_determining-coupling-lengths.pdf}}%
    \put(0.06928498,0.00718544){\color[rgb]{0,0,0}\rotatebox{26.732324}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$W_1$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{cornermode_H-res_determining-coupling-lengths.pdf}}%
    \put(0.06668567,0.09264915){\color[rgb]{0,0,0}\rotatebox{26.732324}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$W_2$\end{tabular}}}}}%
    \put(0.0889598,0.073625){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$H_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{cornermode_H-res_determining-coupling-lengths.pdf}}%
    \put(0.08889231,0.05815452){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$D_1$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> coupling-schematic.pdf_tex <==
%% Creator: Inkscape 1.4.2 (ebf0e940, 2025-05-08), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'coupling-schematic.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{160.57652871bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.10440758)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{coupling-schematic.pdf}}%
    \put(0.05680009,1.04084997){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$x$\end{tabular}}}}%
    \put(0.32863175,1.04084997){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$x+l_1$\end{tabular}}}}%
    \put(0.59561644,1.04762979){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$x$\end{tabular}}}}%
    \put(0.8674481,1.04762979){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$x+l_2$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> coupling-width-schematic_.pdf_tex <==
%% Creator: Inkscape 1.4.2 (f4327f4, 2025-05-13), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'coupling-width-schematic].pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{348.83514404bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.25701642)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{coupling-width-schematic].pdf}}%
    \put(0.00045437,0.23614622){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{a)}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{coupling-width-schematic].pdf}}%
    \put(0.3042421,0.0457354){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{coupling-width-schematic].pdf}}%
    \put(0.48394454,0.04578028){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{coupling-width-schematic].pdf}}%
    \put(0.31808499,0.20970428){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}CL=71 mm\end{tabular}}}}%
    \put(0.30740558,0.18926264){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\sigma$ = 0.48 Hz\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{coupling-width-schematic].pdf}}%
    \put(0.08953162,0.04573539){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{coupling-width-schematic].pdf}}%
    \put(0.2688309,0.04578033){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{coupling-width-schematic].pdf}}%
    \put(0.07907678,0.08274029){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}8.20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{coupling-width-schematic].pdf}}%
    \put(0.07907678,0.1237963){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}8.40\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{coupling-width-schematic].pdf}}%
    \put(0.07907678,0.16485232){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}8.60\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{coupling-width-schematic].pdf}}%
    \put(0.07907678,0.20590833){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}8.80\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{coupling-width-schematic].pdf}}%
    \put(0.10337451,0.20968634){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}CL=30 mm\end{tabular}}}}%
    \put(0.09403953,0.1892447){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\sigma$ = 1.91 Hz\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{coupling-width-schematic].pdf}}%
    \put(0.52345701,0.0457354){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{coupling-width-schematic].pdf}}%
    \put(0.70275631,0.0457354){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{coupling-width-schematic].pdf}}%
    \put(0.53118297,0.20968634){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}CL=112 mm\end{tabular}}}}%
    \put(0.52604308,0.1892447){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\sigma$ = 1.22 Hz\end{tabular}}}}%
    \put(0.01514294,0.14314425){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Frequency (KHz)\end{tabular}}}}}%
    \put(0.77006278,0.04575336){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0.93026274,0.03849399){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$W_1$\end{tabular}}}}%
    \put(0.94417063,0.02223451){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$W_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{coupling-width-schematic].pdf}}%
    \put(0.7976114,0.18822051){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}CL = 30 mm\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{coupling-width-schematic].pdf}}%
    \put(0.7976114,0.17466111){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}CL = 71 mm\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{coupling-width-schematic].pdf}}%
    \put(0.7976114,0.16110172){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}CL = 112 mm\end{tabular}}}}%
    \put(0.95856997,0.00324042){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$W_3$\end{tabular}}}}%
    \put(0.99449437,0.04579824){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}5\end{tabular}}}}%
    \put(0.74507846,0.05921089){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.0\\\end{tabular}}}}%
    \put(0.73932471,0.09613899){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.05\end{tabular}}}}%
    \put(0.73923495,0.13673056){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.10\end{tabular}}}}%
    \put(0.73932471,0.17381828){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.15\end{tabular}}}}%
    \put(0.73923495,0.21413102){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.20\end{tabular}}}}%
    \put(0.7126354,0.23614622){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{b)}\end{tabular}}}}%
    \put(0.51896854,0.02149822){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Coupling Width (CW)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{coupling-width-schematic].pdf}}%
  \end{picture}%
\endgroup%

